Asymmetric Information in Dynamic Lending Games

We study a dynamic lending game with limited but reusable supply. Borrower arrivals and loan durations are stochastic. Demand is allocated cheapest-first, subject to available supply, so a lender's quote affects both its current payoff and its ability to serve future borrowers. Motivated by industry practice, we study this problem through the lens of information disclosure: Lenders observe either only their own available supply or also their rivals' aggregate available supply. We ask how providing this information to all, some or none of the lenders affects payoffs as demand varies relative to supply, and how these effects change when a fixed total supply is divided among different numbers of lenders. Interestingly, in the case of asymmetric information disclosure, total payoffs can increase, while total lending remains the same. We identify sufficient mathematical regimes in which this phenomenon occurs. Who receives supply information matters differently as demand rises. For the case of two lenders, informing only the larger lender yields higher total lender payoff at lower demand, while informing only the smaller lender can yield the highest total lender payoff at higher demand. For a platform deciding which lenders can observe rival supply, the results suggest that disclosure can change the fees paid by borrowers without changing how much is lent. Wider access to supply information need not lower those fees: its effect depends on who receives the information and the balance between demand and supply.

==> fig1a_heatmap_recovered_long.csv <==
lambda,mu,diff
0.1,0.1,-5.17118908936
0.2,0.1,-2.97256097561
0.3,0.1,3.37801608579
0.4,0.1,0
0.5,0.1,0
0.6,0.1,0
0.7,0.1,0
0.8,0.1,0
0.9,0.1,0
1.0,0.1,0
1.1,0.1,0
1.2,0.1,0
1.3,0.1,0
1.4,0.1,0
1.5,0.1,0
1.6,0.1,0
1.7,0.1,0
1.8,0.1,0
1.9,0.1,0
2.0,0.1,0
2.1,0.1,0
2.2,0.1,0
2.3,0.1,0
2.4,0.1,0
2.5,0.1,0
2.6,0.1,0
2.7,0.1,0
2.8,0.1,0
2.9,0.1,0
3.0,0.1,0
3.1,0.1,0
3.2,0.1,0
3.3,0.1,0
3.4,0.1,0
3.5,0.1,0
3.6,0.1,0
3.7,0.1,0
3.8,0.1,0
3.9,0.1,0
4.0,0.1,0
4.1,0.1,0
4.2,0.1,0
4.3,0.1,0
4.4,0.1,0
4.5,0.1,0
4.6,0.1,0
4.7,0.1,0
4.8,0.1,0
4.9,0.1,0
5.0,0.1,0
0.1,0.2,-4.05052264808
0.2,0.2,-6.12344276265
0.3,0.2,-3.0429030429
0.4,0.2,3.69323891378
0.5,0.2,0
0.6,0.2,0
0.7,0.2,0
0.8,0.2,0
0.9,0.2,0
1.0,0.2,0
1.1,0.2,0
1.2,0.2,0
1.3,0.2,0
1.4,0.2,0
1.5,0.2,0
1.6,0.2,0
1.7,0.2,0
1.8,0.2,0
1.9,0.2,0
2.0,0.2,0
2.1,0.2,0
2.2,0.2,0
2.3,0.2,0
2.4,0.2,0
2.5,0.2,0
2.6,0.2,0
2.7,0.2,0
2.8,0.2,0
2.9,0.2,0
3.0,0.2,0
3.1,0.2,0
3.2,0.2,0
3.3,0.2,0
3.4,0.2,0
3.5,0.2,0
3.6,0.2,0
3.7,0.2,0
3.8,0.2,0
3.9,0.2,0
4.0,0.2,0
4.1,0.2,0
4.2,0.2,0
4.3,0.2,0
4.4,0.2,0
4.5,0.2,0
4.6,0.2,0
4.7,0.2,0
4.8,0.2,0
4.9,0.2,0
5.0,0.2,0
0.1,0.3,-3.29232734442
0.2,0.3,-5.29131985731
0.3,0.3,-6.52466823954
0.4,0.3,-3.09527294014
0.5,0.3,3.77411238468
0.6,0.3,4.30336806397
0.7,0.3,0
0.8,0.3,0
0.9,0.3,0
1.0,0.3,0
1.1,0.3,0
1.2,0.3,0
1.3,0.3,0
1.4,0.3,0
1.5,0.3,0
1.6,0.3,0
1.7,0.3,0
1.8,0.3,0
1.9,0.3,0
2.0,0.3,0
2.1,0.3,0
2.2,0.3,0
2.3,0.3,0
2.4,0.3,0
2.5,0.3,0
2.6,0.3,0
2.7,0.3,0
2.8,0.3,0
2.9,0.3,0
3.0,0.3,0
3.1,0.3,0
3.2,0.3,0
3.3,0.3,0
3.4,0.3,0
3.5,0.3,0
3.6,0.3,0
3.7,0.3,0
3.8,0.3,0
3.9,0.3,0
4.0,0.3,0
4.1,0.3,0
4.2,0.3,0
4.3,0.3,0
4.4,0.3,0
4.5,0.3,0
4.6,0.3,0
4.7,0.3,0
4.8,0.3,0
4.9,0.3,0
5.0,0.3,0
0.1,0.4,-2.76320683818
0.2,0.4,-4.62342630689
0.3,0.4,-5.88137839629
0.4,0.4,-6.7457825993
0.5,0.4,-3.13089937667
0.6,0.4,3.7955285554
0.7,0.4,4.27065083478
0.8,0.4,9.42011493336
0.9,0.4,0
1.0,0.4,0
1.1,0.4,0
1.2,0.4,0
1.3,0.4,0
1.4,0.4,0
1.5,0.4,0
1.6,0.4,0
1.7,0.4,0
1.8,0.4,0
1.9,0.4,0
2.0,0.4,0
2.1,0.4,0
2.2,0.4,0
2.3,0.4,0
2.4,0.4,0
2.5,0.4,0
2.6,0.4,0
2.7,0.4,0
2.8,0.4,0
2.9,0.4,0
3.0,0.4,0
3.1,0.4,0
3.2,0.4,0
3.3,0.4,0
3.4,0.4,0
3.5,0.4,0
3.6,0.4,0
3.7,0.4,0
3.8,0.4,0
3.9,0.4,0
4.0,0.4,0
4.1,0.4,0
4.2,0.4,0
4.3,0.4,0
4.4,0.4,0
4.5,0.4,0
4.6,0.4,0
4.7,0.4,0
4.8,0.4,0
4.9,0.4,0
5.0,0.4,0
0.1,0.5,-2.37701249256
0.2,0.5,-4.09074790186
0.3,0.5,-5.32633133667
0.4,0.5,-6.2246838059
0.5,0.5,-6.88581500769
0.6,0.5,-3.15615280325
0.7,0.5,3.79802436918
0.8,0.5,4.22453052244
0.9,0.5,4.59740194308
1.0,0.5,9.65195809871
1.1,0.5,0
1.2,0.5,0
1.3,0.5,0
1.4,0.5,0
1.5,0.5,0
1.6,0.5,0
1.7,0.5,0
1.8,0.5,0
1.9,0.5,0
2.0,0.5,0
2.1,0.5,0
2.2,0.5,0
2.3,0.5,0
2.4,0.5,0
2.5,0.5,0
2.6,0.5,0
2.7,0.5,0
2.8,0.5,0
2.9,0.5,0
3.0,0.5,0
3.1,0.5,0
3.2,0.5,0
3.3,0.5,0
3.4,0.5,0
3.5,0.5,0
3.6,0.5,0
3.7,0.5,0
3.8,0.5,0
3.9,0.5,0
4.0,0.5,0
4.1,0.5,0
4.2,0.5,0
4.3,0.5,0
4.4,0.5,0
4.5,0.5,0
4.6,0.5,0
4.7,0.5,0
4.8,0.5,0
4.9,0.5,0
5.0,0.5,0
0.1,0.6,-2.08398653565
0.2,0.6,-3.66128894795
0.3,0.6,-4.85300008011
0.4,0.6,-5.75735021937
0.5,0.6,-6.44885613279
0.6,0.6,-6.98244719571
0.7,0.6,-3.17485621789
0.8,0.6,5.6670083835
0.9,0.6,4.17893220056
1.0,0.6,4.52248768012
1.1,0.6,9.63430136782
1.2,0.6,0
1.3,0.6,0
1.4,0.6,0
1.5,0.6,0
1.6,0.6,0
1.7,0.6,0
1.8,0.6,0
1.9,0.6,0
2.0,0.6,0
2.1,0.6,0
2.2,0.6,0
2.3,0.6,0
2.4,0.6,0
2.5,0.6,0
2.6,0.6,0
2.7,0.6,0
2.8,0.6,0
2.9,0.6,0
3.0,0.6,0
3.1,0.6,0
3.2,0.6,0
3.3,0.6,0
3.4,0.6,0
3.5,0.6,0
3.6,0.6,0
3.7,0.6,0
3.8,0.6,0
3.9,0.6,0
4.0,0.6,0
4.1,0.6,0
4.2,0.6,0
4.3,0.6,0
4.4,0.6,0
4.5,0.6,0
4.6,0.6,0
4.7,0.6,0
4.8,0.6,0
4.9,0.6,0
5.0,0.6,0
0.1,0.7,-1.85452555215
0.2,0.7,-3.3098761993
0.3,0.7,-4.44917404378
0.4,0.7,-5.34299891944
0.5,0.7,-6.04762983941
0.6,0.7,-6.60660660661
0.7,0.7,-7.0531456819
0.8,0.7,-3.18922234958
0.9,0.7,5.63896669629
1.0,0.7,4.13753983216
1.1,0.7,4.45463200459
1.2,0.7,4.74157081503
1.3,0.7,9.78677863991
1.4,0.7,0
1.5,0.7,0
1.6,0.7,0
1.7,0.7,0
1.8,0.7,0
1.9,0.7,0
2.0,0.7,0
2.1,0.7,0
2.2,0.7,0
2.3,0.7,0
2.4,0.7,0
2.5,0.7,0
2.6,0.7,0
2.7,0.7,0
2.8,0.7,0
2.9,0.7,0
3.0,0.7,0
3.1,0.7,0
3.2,0.7,0
3.3,0.7,0
3.4,0.7,0
3.5,0.7,0
3.6,0.7,0
3.7,0.7,0
3.8,0.7,0
3.9,0.7,0
4.0,0.7,0
4.1,0.7,0
4.2,0.7,0
4.3,0.7,0
4.4,0.7,0
4.5,0.7,0
4.6,0.7,0
4.7,0.7,0
4.8,0.7,0
4.9,0.7,0
5.0,0.7,0
0.1,0.8,-1.67018201366
0.2,0.8,-3.01801836088
0.3,0.8,-4.10283403053
0.4,0.8,-4.9767390713
0.5,0.8,-5.68290851529
0.6,0.8,-6.25604321869
0.7,0.8,-6.72359422086
0.8,0.8,-7.10711392324
0.9,0.8,-3.2005860937
1.0,0.8,5.61694394258
1.1,0.8,4.10096964889
1.2,0.8,4.39461555794
1.3,0.8,4.66346025154
1.4,0.8,9.75003852876
1.5,0.8,9.90320045721
1.6,0.8,0
1.7,0.8,0
1.8,0.8,0
1.9,0.8,0
2.0,0.8,0
2.1,0.8,0
2.2,0.8,0
2.3,0.8,0
2.4,0.8,0
2.5,0.8,0
2.6,0.8,0
2.7,0.8,0
2.8,0.8,0
2.9,0.8,0
3.0,0.8,0
3.1,0.8,0
3.2,0.8,0
3.3,0.8,0
3.4,0.8,0
3.5,0.8,0
3.6,0.8,0
3.7,0.8,0
3.8,0.8,0
3.9,0.8,0
4.0,0.8,0
4.1,0.8,0
4.2,0.8,0
4.3,0.8,0
4.4,0.8,0
4.5,0.8,0
4.6,0.8,0
4.7,0.8,0
4.8,0.8,0
4.9,0.8,0
5.0,0.8,0
0.1,0.9,-1.51894348613
0.2,0.9,-2.77227289948
0.3,0.9,-3.80370601626
0.4,0.9,-4.65264762219
0.5,0.9,-5.35274395417
0.6,0.9,-5.93187926085
0.7,0.9,-6.41277710439
0.8,0.9,-6.81378692184
0.9,0.9,-7.14966155667
1.0,0.9,-3.20979190192
1.1,0.9,5.59918943705
1.2,0.9,4.06890456418
1.3,0.9,4.34188714482
1.4,0.9,4.59416019287
1.5,0.9,4.82715126713
1.6,0.9,9.86347906255
1.7,0.9,0
1.8,0.9,0
1.9,0.9,0
2.0,0.9,0
2.1,0.9,0
2.2,0.9,0
2.3,0.9,0
2.4,0.9,0
2.5,0.9,0
2.6,0.9,0
2.7,0.9,0
2.8,0.9,0
2.9,0.9,0
3.0,0.9,0
3.1,0.9,0
3.2,0.9,0
3.3,0.9,0
3.4,0.9,0
3.5,0.9,0
3.6,0.9,0
3.7,0.9,0
3.8,0.9,0
3.9,0.9,0
4.0,0.9,0
4.1,0.9,0
4.2,0.9,0
4.3,0.9,0
4.4,0.9,0
4.5,0.9,0
4.6,0.9,0
4.7,0.9,0
4.8,0.9,0
4.9,0.9,0
5.0,0.9,0
0.1,1.0,-1.39268144541
0.2,1.0,-2.56279205891
0.3,1.0,-3.54341954551
0.4,1.0,-4.36499169487
0.5,1.0,-5.05412304733
0.6,1.0,-5.63342923017
0.7,1.0,-6.1217999682
0.8,1.0,-6.5348538495
0.9,1.0,-6.88543247344
1.0,1.0,-7.18406654571
1.1,1.0,-3.21739731088
1.2,1.0,5.58457131198
1.3,1.0,4.04078648851
1.4,1.0,4.29554938226
1.5,1.0,4.53278756815
1.6,1.0,4.75355357044
1.7,1.0,9.82236924343
1.8,1.0,9.95423366934
1.9,1.0,0
2.0,1.0,0
2.1,1.0,0
2.2,1.0,0
2.3,1.0,0
2.4,1.0,0
2.5,1.0,0
2.6,1.0,0
2.7,1.0,0
2.8,1.0,0
2.9,1.0,0
3.0,1.0,0
3.1,1.0,0
3.2,1.0,0
3.3,1.0,0
3.4,1.0,0
3.5,1.0,0
3.6,1.0,0
3.7,1.0,0
3.8,1.0,0
3.9,1.0,0
4.0,1.0,0
4.1,1.0,0
4.2,1.0,0
4.3,1.0,0
4.4,1.0,0
4.5,1.0,0
4.6,1.0,0
4.7,1.0,0
4.8,1.0,0
4.9,1.0,0
5.0,1.0,0
0.1,1.1,-1.28571117752
0.2,1.1,-2.38226204471
0.3,1.1,-3.31526596214
0.4,1.1,-4.10865400641
0.5,1.1,-4.7837717996
0.6,1.1,-5.35913702218
0.7,1.1,-5.85053960932
0.8,1.1,-6.27129999672
0.9,1.1,-6.63258280405
1.0,1.1,-6.94371205159
1.1,1.1,-7.21246202489
1.2,1.1,-3.2237842207
1.3,1.1,5.57232544243
1.4,1.1,5.67221328653
1.5,1.1,4.25469433556
1.6,1.1,4.47833775552
1.7,1.1,4.68776884789
1.8,1.1,9.78164084009
1.9,1.1,9.91272775112
2.0,1.1,10.0285160487
2.1,1.1,0
2.2,1.1,0
2.3,1.1,0
2.4,1.1,0
2.5,1.1,0
2.6,1.1,0
2.7,1.1,0
2.8,1.1,0
2.9,1.1,0
3.0,1.1,0
3.1,1.1,0
3.2,1.1,0
3.3,1.1,0
3.4,1.1,0
3.5,1.1,0
3.6,1.1,0
3.7,1.1,0
3.8,1.1,0
3.9,1.1,0
4.0,1.1,0
4.1,1.1,0
4.2,1.1,0
4.3,1.1,0
4.4,1.1,0
4.5,1.1,0
4.6,1.1,0
4.7,1.1,0
4.8,1.1,0
4.9,1.1,0
5.0,1.1,0
0.1,1.2,-1.19394309831
0.2,1.2,-2.22516715182
0.3,1.2,-3.11388548901
0.4,1.2,-3.87922590601
0.5,1.2,-4.53852667231
0.6,1.2,-5.10709174106
0.7,1.2,-5.59820132344
0.8,1.2,-6.02325306865
0.9,1.2,-6.39196015451
1.0,1.2,-6.71256454389
1.1,1.2,-6.99204311815
1.2,1.2,-7.23629592635
1.3,1.2,-3.22922257063
1.4,1.2,5.56191734532
1.5,1.2,5.65515484725
1.6,1.2,4.21850957558
1.7,1.2,4.42986315931
1.8,1.2,4.62884371858
1.9,1.2,4.81609744903
2.0,1.2,9.87181365999
2.1,1.2,9.98738334236
2.2,1.2,0
2.3,1.2,0
2.4,1.2,0
2.5,1.2,0
2.6,1.2,0
2.7,1.2,0
2.8,1.2,0
2.9,1.2,0
3.0,1.2,0
3.1,1.2,0
3.2,1.2,0
3.3,1.2,0
3.4,1.2,0
3.5,1.2,0
3.6,1.2,0
3.7,1.2,0
3.8,1.2,0
3.9,1.2,0
4.0,1.2,0
4.1,1.2,0
4.2,1.2,0
4.3,1.2,0
4.4,1.2,0
4.5,1.2,0
4.6,1.2,0
4.7,1.2,0
4.8,1.2,0
4.9,1.2,0
5.0,1.2,0
0.1,1.3,-1.11436262806
0.2,1.3,-2.08728393276
0.3,1.3,-2.93498356192
0.4,1.3,-3.67296978643
0.5,1.3,-4.3154896945
0.6,1.3,-4.87530413625
0.7,1.3,-5.36365362292
0.8,1.3,-5.79032963767
0.9,1.3,-6.16379827106
1.0,1.3,-6.49134430507
1.1,1.3,-6.77921740289
1.2,1.3,-7.03277050129
1.3,1.3,-7.25658563826
1.4,1.3,-3.23390836473
1.5,1.3,5.55296193962
1.6,1.3,5.64038188209
1.7,1.3,4.18630117314
1.8,1.3,4.38652852515
1.9,1.3,4.5758966289
2.0,1.3,4.75491452263
2.1,1.3,9.83220420401
2.2,1.3,9.94693839087
2.3,1.3,10.0501173838
2.4,1.3,0
2.5,1.3,0
2.6,1.3,0
2.7,1.3,0
2.8,1.3,0
2.9,1.3,0
3.0,1.3,0
3.1,1.3,0
3.2,1.3,0
3.3,1.3,0
3.4,1.3,0
3.5,1.3,0
3.6,1.3,0
3.7,1.3,0
3.8,1.3,0
3.9,1.3,0
4.0,1.3,0
4.1,1.3,0
4.2,1.3,0
4.3,1.3,0
4.4,1.3,0
4.5,1.3,0
4.6,1.3,0
4.7,1.3,0
4.8,1.3,0
4.9,1.3,0
5.0,1.3,0
0.1,1.4,-1.04470014278
0.2,1.4,-1.96533142863
0.3,1.4,-2.77509924743
0.4,1.4,-3.48673760018
0.5,1.4,-4.11207749196
0.6,1.4,-4.66184879337
0.7,1.4,-5.14562582091
0.8,1.4,-5.57185710508
0.9,1.4,-5.94794085794
1.0,1.4,-6.28032192153
1.1,1.4,-6.57459544482
1.2,1.4,-6.83560869526
1.3,1.4,-7.06755633677
1.4,1.4,-7.27406695218
1.5,1.4,-3.23798726277
1.6,1.4,5.5451747471
1.7,1.4,5.62746226465
1.8,1.4,4.15748755854
1.9,1.4,4.34761861069
2.0,1.4,4.52814917198
2.1,1.4,4.69948541741
2.2,1.4,4.86205110429
2.3,1.4,9.90773492494
2.4,1.4,10.0105037055
2.5,1.4,10.1035838391
2.6,1.4,0
2.7,1.4,0
2.8,1.4,0
2.9,1.4,0
3.0,1.4,0
3.1,1.4,0
3.2,1.4,0
3.3,1.4,0
3.4,1.4,0
3.5,1.4,0
3.6,1.4,0
3.7,1.4,0
3.8,1.4,0
3.9,1.4,0
4.0,1.4,0
4.1,1.4,0
4.2,1.4,0
4.3,1.4,0
4.4,1.4,0
4.5,1.4,0
4.6,1.4,0
4.7,1.4,0
4.8,1.4,0
4.9,1.4,0
5.0,1.4,0
0.1,1.5,-0.983215010356
0.2,1.5,-1.85672643483
0.3,1.5,-2.63142370157
0.4,1.5,-3.31788177609
0.5,1.5,-3.9260200604
0.6,1.5,-4.46493173618
0.7,1.5,-4.94282213907
0.8,1.5,-5.3670141285
0.9,1.5,-5.74399232065
1.0,1.5,-6.0794677829
1.1,1.5,-6.37845146202
1.2,1.5,-6.64532911697
1.3,1.5,-6.8839335066
1.4,1.5,-7.09761152117
1.5,1.5,-7.28928518013
1.6,1.5,-3.24156971611
1.7,1.5,5.53834104657
1.8,1.5,5.61606667265
1.9,1.5,4.13158463282
2.0,1.5,4.31252849238
2.1,1.5,4.48492851918
2.2,1.5,4.64911259042
2.3,1.5,4.8054257277
2.4,1.5,9.87007516637
2.5,1.5,9.97205074511
2.6,1.5,10.0649947958
2.7,1.5,0
2.8,1.5,0
2.9,1.5,0
3.0,1.5,0
3.1,1.5,0
3.2,1.5,0
3.3,1.5,0
3.4,1.5,0
3.5,1.5,0
3.6,1.5,0
3.7,1.5,0
3.8,1.5,0
3.9,1.5,0
4.0,1.5,0
4.1,1.5,0
4.2,1.5,0
4.3,1.5,0
4.4,1.5,0
4.5,1.5,0
4.6,1.5,0
4.7,1.5,0
4.8,1.5,0
4.9,1.5,0
5.0,1.5,0
0.1,1.6,-0.928550392584
0.2,1.6,-1.75940984463
0.3,1.6,-2.50166008991
0.4,1.6,-3.16417268925
0.5,1.6,-3.75533745668
0.6,1.6,-4.28291710914
0.7,1.6,-4.75398534468
0.8,1.6,-5.17491825065
0.9,1.6,-5.55141829335
1.0,1.6,-5.88855686617
1.1,1.6,-6.19082612065
1.2,1.6,-6.46219410376
1.3,1.6,-6.70615948106
1.4,1.6,-6.92580364653
1.5,1.6,-7.1238390272
1.6,1.6,-7.30265304377
1.7,1.6,-3.24474097046
1.8,1.6,5.53229572223
1.9,1.6,5.60593965859
2.0,1.6,5.67362952929
2.1,1.6,4.28074877684
2.2,1.6,4.44565870291
2.3,1.6,4.60318701086
2.4,1.6,4.75361732011
2.5,1.6,4.89724202236
2.6,1.6,9.93500710028
2.7,1.6,10.0274817643
2.8,1.6,10.1122305567
2.9,1.6,0
3.0,1.6,0
3.1,1.6,0
3.2,1.6,0
3.3,1.6,0
3.4,1.6,0
3.5,1.6,0
3.6,1.6,0
3.7,1.6,0
3.8,1.6,0
3.9,1.6,0
4.0,1.6,0
4.1,1.6,0
4.2,1.6,0
4.3,1.6,0
4.4,1.6,0
4.5,1.6,0
4.6,1.6,0
4.7,1.6,0
4.8,1.6,0
4.9,1.6,0
5.0,1.6,0
0.1,1.7,-0.879633249748
0.2,1.7,-1.67172162658
0.3,1.7,-2.38391597485
0.4,1.7,-3.02372721281
0.5,1.7,-3.5983084649
0.6,1.7,-4.11433191639
0.7,1.7,-4.57793006673
0.8,1.7,-4.99467954352
0.9,1.7,-5.36961203161
1.0,1.7,-5.70724158123
1.1,1.7,-6.0116009689
1.2,1.7,-6.28628221635
1.3,1.7,-6.53447808345
1.4,1.7,-6.75902253898
1.5,1.7,-6.96242902586
1.6,1.7,-7.14692588486
1.7,1.7,-7.3144886621
1.8,1.7,-3.24756785112
1.9,1.7,5.52690971702
2.0,1.7,5.59687998774
2.1,1.7,5.66145763861
2.2,1.7,4.25185057689
2.3,1.7,4.40984845417
2.4,1.7,4.56118123572
2.5,1.7,4.70608412086
2.6,1.7,4.84480119979
2.7,1.7,9.89949902626
2.8,1.7,9.99125185541
2.9,1.7,10.0757535907
3.0,1.7,10.1535732136
3.1,1.7,0
3.2,1.7,0
3.3,1.7,0
3.4,1.7,0
3.5,1.7,0
3.6,1.7,0
3.7,1.7,0
3.8,1.7,0
3.9,1.7,0
4.0,1.7,0
4.1,1.7,0
4.2,1.7,0
4.3,1.7,0
4.4,1.7,0
4.5,1.7,0
4.6,1.7,0
4.7,1.7,0
4.8,1.7,0
4.9,1.7,0
5.0,1.7,0
0.1,1.8,-0.835603985598
0.2,1.8,-1.59230952433
0.3,1.8,-2.27662053342
0.4,1.8,-2.89494883709
0.5,1.8,-3.4534380618
0.6,1.8,-3.95785949165
0.7,1.8,-4.41355806544
0.8,1.8,-4.82543247179
0.9,1.8,-5.19793773686
1.0,1.8,-5.53510203945
1.1,1.8,-5.84055195992
1.2,1.8,-6.11754217404
1.3,1.8,-6.36898690281
1.4,1.8,-6.5974913559
1.5,1.8,-6.80538205795
1.6,1.8,-6.99473539949
1.7,1.8,-7.1674040637
1.8,1.8,-7.32504118708
1.9,1.8,-3.25010347339
2.0,1.8,5.52208069611
2.1,1.8,5.58872695011
2.2,1.8,5.65046631642
2.3,1.8,4.22547201069
2.4,1.8,4.3770788608
2.5,1.8,4.52263998897
2.6,1.8,4.66235201871
2.7,1.8,4.79642023544
2.8,1.8,9.86557404032
2.9,1.8,9.95641528313
3.0,1.8,10.04044475
3.1,1.8,10.1181715779
3.2,1.8,0
3.3,1.8,0
3.4,1.8,0
3.5,1.8,0
3.6,1.8,0
3.7,1.8,0
3.8,1.8,0
3.9,1.8,0
4.0,1.8,0
4.1,1.8,0
4.2,1.8,0
4.3,1.8,0
4.4,1.8,0
4.5,1.8,0
4.6,1.8,0
4.7,1.8,0
4.8,1.8,0
4.9,1.8,0
5.0,1.8,0
0.1,1.9,-0.795765989417
0.2,1.9,-1.52006146864
0.3,1.9,-2.17846059746
0.4,1.9,-2.77647828683
0.5,1.9,-3.31942680403
0.6,1.9,-3.81232767037
0.7,1.9,-4.25986293
0.8,1.9,-4.66635386357
0.9,1.9,-5.03575834728
1.0,1.9,-5.37168045476
1.1,1.9,-5.67738770893
1.2,1.9,-5.9558327387
1.3,1.9,-6.2096770878
1.4,1.9,-6.44131564603
1.5,1.9,-6.65290069389
1.6,1.9,-6.84636492289
1.7,1.9,-7.02344305486
1.8,1.9,-7.18569186441
1.9,1.9,-7.33450853182
2.0,1.9,-3.2523905808
2.1,1.9,5.51772646899
2.2,1.9,5.58135062782
2.3,1.9,5.6404909281
2.4,1.9,4.2013066909
2.5,1.9,4.34699212402
2.6,1.9,4.48717049284
2.7,1.9,4.62200739589
2.8,1.9,4.75167667303
2.9,1.9,4.87635712263
3.0,1.9,9.92301800419
3.1,1.9,10.0064007954
3.2,1.9,10.0838347942
3.3,1.9,10.1557415219
3.4,1.9,0
3.5,1.9,0
3.6,1.9,0
3.7,1.9,0
3.8,1.9,0
3.9,1.9,0
4.0,1.9,0
4.1,1.9,0
4.2,1.9,0
4.3,1.9,0
4.4,1.9,0
4.5,1.9,0
4.6,1.9,0
4.7,1.9,0
4.8,1.9,0
4.9,1.9,0
5.0,1.9,0
0.1,2.0,-0.759548819384
0.2,2.0,-1.45405489555
0.3,2.0,-2.0883309415
0.4,2.0,-2.66715310476
0.5,2.0,-3.19514338072
0.6,2.0,-3.67669496191
0.7,2.0,-4.1159287523
0.8,2.0,-4.51667208347
0.9,2.0,-4.8824529011
1.0,2.0,-5.21650443084
1.1,2.0,-5.52177666929
1.2,2.0,-5.80095206013
1.3,2.0,-6.05646347636
1.4,2.0,-6.29051319475
1.5,2.0,-6.50509196482
1.6,2.0,-6.70199757733
1.7,2.0,-6.88285255609
1.8,2.0,-7.0491207521
1.9,2.0,-7.20212272825
2.0,2.0,-7.34304989792
2.1,2.0,-3.25446395494
2.2,2.0,5.5137802639
2.3,2.0,5.57464484359
2.4,2.0,5.63139622474
2.5,2.0,4.17909415463
2.6,2.0,4.31928180479
2.7,2.0,4.454433504
2.8,2.0,4.58468967963
2.9,2.0,4.71019848375
3.0,2.0,4.83111303243
3.1,2.0,9.89106360809
3.2,2.0,9.97366562528
3.3,2.0,10.0506482117
3.4,2.0,10.1223923889
3.5,2.0,10.1892510006
3.6,2.0,0
3.7,2.0,0
3.8,2.0,0
3.9,2.0,0
4.0,2.0,0
4.1,2.0,0
4.2,2.0,0
4.3,2.0,0
4.4,2.0,0
4.5,2.0,0
4.6,2.0,0
4.7,2.0,0
4.8,2.0,0
4.9,2.0,0
5.0,2.0,0
0.1,2.1,-0.726480918013
0.2,2.1,-1.39351828154
0.3,2.1,-2.00529538343
0.4,2.1,-2.56597466504
0.5,2.1,-3.07960064172
0.6,2.1,-3.55003649669
0.7,2.1,-3.98092553607
0.8,2.1,-4.37567069859
0.9,2.1,-4.73742692661
1.0,2.1,-5.06910248268
1.1,2.1,-5.37336629224
1.2,2.1,-5.65265916193
1.3,2.1,-5.90920730912
1.4,2.1,-6.14503708202
1.5,2.1,-6.36199008179
1.6,2.1,-6.56173814504
1.7,2.1,-6.74579782689
1.8,2.1,-6.915544157
1.9,2.1,-7.07222353628
2.0,2.1,-7.2169657099
2.1,2.1,-7.35079479882
2.2,2.1,-3.25635218427
2.3,2.1,-3.16279679066
2.4,2.1,5.56852196527
2.5,2.1,5.62307004118
2.6,2.1,4.15861200291
2.7,2.1,4.29368456841
2.8,2.1,4.42413539294
2.9,2.1,4.55008431596
3.0,2.1,4.67165834757
3.1,2.1,4.78898933667
3.2,2.1,4.90221206216
3.3,2.1,9.9422473171
3.4,2.1,10.0186533598
3.5,2.1,10.090091596
3.6,2.1,10.1568829073
3.7,2.1,10.21932556
3.8,2.1,0
3.9,2.1,0
4.0,2.1,0
4.1,2.1,0
4.2,2.1,0
4.3,2.1,0
4.4,2.1,0
4.5,2.1,0
4.6,2.1,0
4.7,2.1,0
4.8,2.1,0
4.9,2.1,0
5.0,2.1,0
0.1,2.2,-0.696169104173
0.2,2.2,-1.3378016203
0.3,2.2,-1.92855612991
0.4,2.2,-2.47208124862
0.5,2.2,-2.97193497094
0.6,2.2,-3.43153065796
0.7,2.2,-3.85410300392
0.8,2.2,-4.24268876275
0.9,2.2,-4.60011819528
1.0,2.2,-4.92901414507
1.1,2.2,-5.23179640028
1.2,2.2,-5.51068958564
1.3,2.2,-5.76773328301
1.4,2.2,-6.0047934282
1.5,2.2,-6.22357429746
1.6,2.2,-6.42563059826
1.7,2.2,-6.61237932956
1.8,2.2,-6.78511118868
1.9,2.2,-6.94500138438
2.0,2.2,-7.09311977552
2.1,2.2,-7.2304402979
2.2,2.2,-7.35784967173
2.3,2.2,-3.25807898208
2.4,2.2,-3.16862418997
2.5,2.2,5.56290901971
2.6,2.2,5.61541855478
2.7,2.2,5.66478473435
2.8,2.2,4.26997328526
2.9,2.2,4.39602131884
3.0,2.2,4.51791645191
3.1,2.2,4.63576817185
3.2,2.2,4.74969060218
3.3,2.2,4.85980086671
3.4,2.2,9.91212992804
3.5,2.2,9.98786135166
3.6,2.2,10.0588781532
3.7,2.2,10.1254728416
3.8,2.2,10.1879181315
3.9,2.2,0
4.0,2.2,0
4.1,2.2,0
4.2,2.2,0
4.3,2.2,0
4.4,2.2,0
4.5,2.2,0
4.6,2.2,0
4.7,2.2,0
4.8,2.2,0
4.9,2.2,0
5.0,2.2,0
0.1,2.3,-0.668282959002
0.2,2.3,-1.28635352364
0.3,2.3,-1.85742944647
0.4,2.3,-2.38472602618
0.5,2.3,-2.87138868664
0.6,2.3,-3.32044681884
0.7,2.3,-3.73478379106
0.8,2.3,-4.11711908888
0.9,2.3,-4.46999941904
1.0,2.3,-4.79579632005
1.1,2.3,-5.09670839123
1.2,2.3,-5.3747667023
1.3,2.3,-5.63184230005
1.4,2.3,-5.86965500455
1.5,2.3,-6.0897829005
1.6,2.3,-6.29367209313
1.7,2.3,-6.48264642295
1.8,2.3,-6.65791692772
1.9,2.3,-6.82059091081
2.0,2.3,-6.97168052781
2.1,2.3,-7.11211084139
2.2,2.3,-7.2427273228
2.3,2.3,-7.36430279788
2.4,2.3,-3.25966418205
2.5,2.3,-3.17396678222
2.6,2.3,5.5577447459
2.7,2.3,5.60836267043
2.8,2.3,5.65605631039
2.9,2.3,4.24795130011
3.0,2.3,4.3698694283
3.1,2.3,4.48794539972
3.2,2.3,4.60227408356
3.3,2.3,4.71295473978
3.4,2.3,4.82008961261
3.5,2.3,4.92378276095
3.6,2.3,9.95826236634
3.7,2.3,10.0287651291
3.8,2.3,10.0950572613
3.9,2.3,10.1573886356
4.0,2.3,10.2159929449
4.1,2.3,0
4.2,2.3,0
4.3,2.3,0
4.4,2.3,0
4.5,2.3,0
4.6,2.3,0
4.7,2.3,0
4.8,2.3,0
4.9,2.3,0
5.0,2.3,0
0.1,2.4,-0.642542797091
0.2,2.4,-1.23870328576
0.3,2.4,-1.79132621079
0.4,2.4,-2.30325900201
0.5,2.4,-2.77729509133
0.6,2.4,-3.21613433378
0.7,2.4,-3.62235660016
0.8,2.4,-3.99840538944
0.9,2.4,-4.34657896104
1.0,2.4,-4.6690270227
1.1,2.4,-4.96775144412
1.2,2.4,-5.24460981578
1.3,2.4,-5.50132094936
1.4,2.4,-5.73947163563
1.5,2.4,-5.96052414702
1.6,2.4,-6.16582410585
1.7,2.4,-6.35660844204
1.8,2.4,-6.53401324394
1.9,2.4,-6.6990813658
2.0,2.4,-6.85276970139
2.1,2.4,-6.9959560672
2.2,2.4,-7.12944566441
2.3,2.4,-7.2539771068
2.4,2.4,-7.37022801539
2.5,2.4,-3.26112449965
2.6,2.4,-3.17888251562
2.7,2.4,5.55297733246
2.8,2.4,5.60183523075
2.9,2.4,5.64796586558
3.0,2.4,4.22744768291
3.1,2.4,4.34548595968
3.2,2.4,4.45995985697
3.3,2.4,4.57095197406
3.4,2.4,4.67854903567
3.5,2.4,4.78284067869
3.6,2.4,4.88391843435
3.7,2.4,9.92983238936
3.8,2.4,9.99974732657
3.9,2.4,10.0656504019
4.0,2.4,10.1277710269
4.1,2.4,10.1863243046
4.2,2.4,10.2415119859
4.3,2.4,0
4.4,2.4,0
4.5,2.4,0
4.6,2.4,0
4.7,2.4,0
4.8,2.4,0
4.9,2.4,0
5.0,2.4,0
0.1,2.5,-0.618710299033
0.2,2.5,-1.19444670635
0.3,2.5,-1.72973626238
0.4,2.5,-2.22711215352
0.5,2.5,-2.6890657971
0.6,2.5,-3.11801278706
0.7,2.5,-3.5162696377
0.8,2.5,-3.88603884581
0.9,2.5,-4.22940028328
1.0,2.5,-4.54830734035
1.1,2.5,-4.84458657479
1.2,2.5,-5.11993989372
1.3,2.5,-5.37594851358
1.4,2.5,-5.61407811831
1.5,2.5,-5.83568477449
1.6,2.5,-6.04202127102
1.7,2.5,-6.23424363654
1.8,2.5,-6.41341765448
1.9,2.5,-6.58052524669
2.0,2.5,-6.73647063646
2.1,2.5,-6.88208623159
2.2,2.5,-7.01813819105
2.3,2.5,-7.14533165566
2.4,2.5,-7.26431563558
2.5,2.5,-7.37568755679
2.6,2.5,-3.26247412125
2.7,2.5,-3.18342047612
2.8,2.5,5.54856266082
2.9,2.5,5.59577883909
3.0,2.5,5.64044557826
3.1,2.5,4.20831329284
3.2,2.5,4.32270112567
3.3,2.5,4.43377381321
3.4,2.5,4.54160359668
3.5,2.5,4.64626657216
3.6,2.5,4.7478416405
3.7,2.5,4.84640961945
3.8,2.5,4.94205249533
3.9,2.5,9.97180684115
4.0,2.5,10.0372505322
4.1,2.5,10.0990801386
4.2,2.5,10.1574940106
4.3,2.5,10.2126786208
4.4,2.5,0
4.5,2.5,0
4.6,2.5,0
4.7,2.5,0
4.8,2.5,0
4.9,2.5,0
5.0,2.5,0
0.1,2.6,-0.596581143541
0.2,2.6,-1.15323478897
0.3,2.6,-1.67221572403
0.4,2.6,-2.15578715286
0.5,2.6,-2.60617998353
0.6,2.6,-3.02556342626
0.7,2.6,-3.41602449691
0.8,2.6,-3.77955445973
0.9,2.6,-4.11804061839
1.0,2.6,-4.43326217725
1.1,2.6,-4.7268891552
1.2,2.6,-5.00048354714
1.3,2.6,-5.2555021014
1.4,2.6,-5.49330022137
1.5,2.6,-5.71513661164
1.6,2.6,-5.92217837848
1.7,2.6,-6.11550636502
1.8,2.6,-6.29612055776
1.9,2.6,-6.46494544442
2.0,2.6,-6.62283523728
2.1,2.6,-6.77057890259
2.2,2.6,-6.90890495662
2.3,2.6,-7.03848600461
2.4,2.6,-7.15994301004
2.5,2.6,-7.27384929056
2.6,2.6,-7.38073424299
2.7,2.6,-3.26372516453
2.8,2.6,-3.1876225159
2.9,2.6,5.54446292676
3.0,2.6,5.59014414352
3.1,2.6,5.63343695632
3.2,2.6,4.19041751132
3.3,2.6,4.30136565375
3.4,2.6,4.40922305994
3.5,2.6,4.51405317978
3.6,2.6,4.61592305154
3.7,2.6,4.71490239001
3.8,2.6,4.81106280997
3.9,2.6,4.90447716669
4.0,2.6,9.9449171004
4.1,2.6,10.0098445627
4.2,2.6,10.0713168168
4.3,2.6,10.1295170893
4.4,2.6,10.1846180095
4.5,2.6,10.2367822656
4.6,2.6,0
4.7,2.6,0
4.8,2.6,0
4.9,2.6,0
5.0,2.6,0
0.1,2.7,-0.575979158747
0.2,2.7,-1.11476465953
0.3,2.7,-1.61837666534
0.4,2.7,-2.08884517989
0.5,2.7,-2.52817528615
0.6,2.7,-2.93832167491
0.7,2.7,-3.32117055908
0.8,2.7,-3.67852740421
0.9,2.7,-4.01210919328
1.0,2.7,-4.32354018671
1.1,2.7,-4.61435034131
1.2,2.7,-4.8859757202
1.3,2.7,-5.13976036365
1.4,2.7,-5.37695920297
1.5,2.7,-5.59874169131
1.6,2.7,-5.80619589794
1.7,2.7,-6.00033287197
1.8,2.7,-6.18209112801
1.9,2.7,-6.35234114344
2.0,2.7,-6.51188978641
2.1,2.7,-6.66148461646
2.2,2.7,-6.80181801748
2.3,2.7,-6.93353113683
2.4,2.7,-7.05721761452
2.5,2.7,-7.17342709484
2.6,2.7,-7.28266851843
2.7,2.7,-7.38541319753
2.8,2.7,-3.26488804209
2.9,2.7,-3.19152453621
3.0,2.7,5.54064554842
3.1,2.7,5.58488847144
3.2,2.7,5.62688927919
3.3,2.7,5.66683521515
3.4,2.7,4.28134787787
3.5,2.7,4.38616222052
3.6,2.7,4.4881445024
3.7,2.7,4.58735400563
3.8,2.7,4.68385254966
3.9,2.7,4.77770381028
4.0,2.7,4.86897273737
4.1,2.7,9.91904580382
4.2,2.7,9.98341144999
4.3,2.7,10.0444717604
4.4,2.7,10.1023962842
4.5,2.7,10.1573450881
4.6,2.7,10.2094693241
4.7,2.7,10.2589117617
4.8,2.7,0
4.9,2.7,0
5.0,2.7,0
0.1,2.8,-0.556751639729
0.2,2.8,-1.07877221432
0.3,2.8,-1.56787862436
0.4,2.8,-2.0258984346
0.5,2.8,-2.45464005642
0.6,2.8,-2.85587060746
0.7,2.8,-3.23129992954
0.8,2.8,-3.58256950362
0.9,2.8,-3.91124522261
1.0,2.8,-4.21881317246
1.1,2.8,-4.50667773173
1.2,2.8,-4.77616143297
1.3,2.8,-5.02850613986
1.4,2.8,-5.26487518497
1.5,2.8,-5.48635618714
1.6,2.8,-5.69396432806
1.7,2.8,-5.88864591665
1.8,2.8,-6.07128210888
1.9,2.8,-6.24269268262
2.0,2.8,-6.40363979192
2.1,2.8,-6.55483164527
2.2,2.8,-6.69692606799
2.3,2.8,-6.83053392129
2.4,2.8,-6.95622235998
2.5,2.8,-7.07451791836
2.6,2.8,-7.18590941942
2.7,2.8,-7.29085070639
2.8,2.8,-7.38976319945
2.9,2.8,-3.26597175088
3.0,2.8,-3.19515750694
3.1,2.8,5.53708229359
3.2,2.8,5.57997473383
3.3,2.8,5.62075834314
3.4,2.8,5.65960378848
3.5,2.8,4.26253128973
3.6,2.8,4.36446222363
3.7,2.8,4.46373837645
3.8,2.8,4.56041235877
3.9,2.8,4.65453917502
4.0,2.8,4.74617562481
4.1,2.8,4.83537978775
4.2,2.8,4.92221058132
4.3,2.8,9.95792471658
4.4,2.8,10.0185284007
4.5,2.8,10.0761252714
4.6,2.8,10.1308639777
4.7,2.8,10.1828851535
4.8,2.8,10.2323218799
4.9,2.8,0
5.0,2.8,0
0.1,2.9,-0.538765569888
0.2,2.9,-1.04502612638
0.3,2.9,-1.52042161299
0.4,2.9,-1.96660303554
0.5,2.9,-2.38520677334
0.6,2.9,-2.77783527129
0.7,2.9,-3.14604289311
0.8,2.9,-3.49132591546
0.9,2.9,-3.81511581584
1.0,2.9,-4.11877515628
1.1,2.9,-4.4035954909
1.2,2.9,-4.67079683214
1.3,2.9,-4.92152829926
1.4,2.9,-5.15686964622
1.5,2.9,-5.37783342729
1.6,2.9,-5.58536760839
1.7,2.9,-5.78035847292
1.8,2.9,-5.96363370416
1.9,2.9,-6.13596555291
2.0,2.9,-6.29807402078
2.1,2.9,-6.45063000676
2.2,2.9,-6.59425837838
2.3,2.9,-6.72954094
2.4,2.9,-6.85701927909
2.5,2.9,-6.97719747811
2.6,2.9,-7.09054468521
2.7,2.9,-7.19749754025
2.8,2.9,-7.2984624566
2.9,2.9,-7.39381776049
3.0,2.9,-3.26698410475
3.1,2.9,-3.19854828393
3.2,2.9,5.53374857659
3.3,2.9,5.57537053884
3.4,2.9,5.61500544312
3.5,2.9,5.65280927578
3.6,2.9,4.24481247263
3.7,2.9,4.34400815224
3.8,2.9,4.44071048122
3.9,2.9,4.53496630697
4.0,2.9,4.62682472758
4.1,2.9,4.71633656417
4.2,2.9,4.80355390409
4.3,2.9,4.88852970656
4.4,2.9,9.93335431746
4.5,2.9,9.99346506455
4.6,2.9,10.0506911042
4.7,2.9,10.1051706913
4.8,2.9,10.1570348564
4.9,2.9,10.2064078094
5.0,2.9,10.2534073201
0.1,3.0,-0.521904549147
0.2,3.0,-1.01332292719
0.3,3.0,-1.47574031455
0.4,3.0,-1.91065305306
0.5,3.0,-2.31954642221
0.6,3.0,-2.70387774783
0.7,3.0,-3.06506385709
0.8,3.0,-3.40447204965
0.9,3.0,-3.72341389063
1.0,3.0,-4.02314124902
1.1,3.0,-4.30484410548
1.2,3.0,-4.5696497394
1.3,3.0,-4.81862297639
1.4,3.0,-5.05276723788
1.5,3.0,-5.2730261842
1.6,3.0,-5.48028578423
1.7,3.0,-5.67537667826
1.8,3.0,-5.85907672918
1.9,3.0,-6.03211367936
2.0,3.0,-6.19516784957
2.1,3.0,-6.34887483099
2.2,3.0,-6.49382813345
2.3,3.0,-6.63058176287
2.4,3.0,-6.75965270842
2.5,3.0,-6.88152332615
2.6,3.0,-6.99664361051
2.7,3.0,-7.10543334898
2.8,3.0,-7.20828415818
2.9,3.0,-7.3055614014
3.0,3.0,-7.39760598995
3.1,3.0,-3.26793192262
3.2,3.0,-3.20172026909
3.3,3.0,5.53062288728
3.4,3.0,5.57104746944
3.5,3.0,5.60959654038
3.6,3.0,5.64641303891
3.7,3.0,4.22809935344
3.8,3.0,4.3246974097
3.9,3.0,4.41894950075
4.0,3.0,4.51089747532
4.1,3.0,4.600585293
4.2,3.0,4.68805855793
4.3,3.0,4.77336411296
4.4,3.0,4.85654968732
4.5,3.0,4.93766359131
4.6,3.0,9.96925660197
4.7,3.0,10.0260760747
4.8,3.0,10.0802552161
4.9,3.0,10.1319162763
5.0,3.0,10.1811753322
0.1,3.1,-0.50606627948
0.2,3.1,-0.983482945747
0.3,3.1,-1.43359924483
0.4,3.1,-1.85777547527
0.5,3.1,-2.25736368637
0.6,3.1,-2.6336928553
0.7,3.1,-2.98805774149
0.8,3.1,-3.32171073835
0.9,3.1,-3.63585615073
1.0,3.1,-3.93164641962
1.1,3.1,-4.21017989641
1.2,3.1,-4.47249983823
1.3,3.1,-4.71959435367
1.4,3.1,-4.9523970779
1.5,3.1,-5.17178839711
1.6,3.1,-5.37859707676
1.7,3.1,-5.57360217639
1.8,3.1,-5.75753515757
1.9,3.1,-5.93108211089
2.0,3.1,-6.09488604357
2.1,3.1,-6.2495491826
2.2,3.1,-6.39563525866
2.3,3.1,-6.53367174458
2.4,3.1,-6.66415202918
2.5,3.1,-6.78753751252
2.6,3.1,-6.90425961338
2.7,3.1,-7.0147216829
2.8,3.1,-7.11930082124
2.9,3.1,-7.21834959614
3.0,3.1,-7.31219766392
3.1,3.1,-7.40115329472
3.2,3.1,-3.26882118181
3.3,3.1,-3.20469394765
3.4,3.1,5.52768632437
3.5,3.1,5.56698049059
3.6,3.1,5.60450157736
3.7,3.1,5.64038088854
3.8,3.1,4.2123097196
3.9,3.1,4.30643815326
4.0,3.1,4.39835552062
4.1,3.1,4.4880993182
4.2,3.1,4.57570901879
4.3,3.1,4.66122565827
4.4,3.1,4.74469147432
4.5,3.1,4.82614959109
4.6,3.1,4.90564374447
4.7,3.1,9.94587560945
4.8,3.1,10.0022591334
4.9,3.1,10.0561031195
5.0,3.1,10.1075217788
0.1,3.2,-0.491160493347
0.2,3.2,-0.955346936198
0.3,3.2,-1.39378869654
0.4,3.2,-1.80772594402
0.5,3.2,-2.19839282308
0.6,3.2,-2.56700440661
0.7,3.2,-2.91474677406
0.8,3.2,-3.24276965482
0.9,3.2,-3.55218116325
1.0,3.2,-3.84404422692
1.1,3.2,-4.1193743743
1.2,3.2,-4.37913860417
1.3,3.2,-4.62425510667
1.4,3.2,-4.85559364621
1.5,3.2,-5.07397645067
1.6,3.2,-5.28017947991
1.7,3.2,-5.47493397054
1.8,3.2,-5.65892817388
1.9,3.2,-5.83280922048
2.0,3.2,-5.99718505838
2.1,3.2,-6.15262642336
2.2,3.2,-6.29966880871
2.3,3.2,-6.43881440968
2.4,3.2,-6.57053402372
2.5,3.2,-6.6952688927
2.6,3.2,-6.81343247717
2.7,3.2,-6.92541215605
2.8,3.2,-7.03157084761
2.9,3.2,-7.13224854949
3.0,3.2,-7.22776379729
3.1,3.2,-7.31841504226
3.2,3.2,-3.32947622017
3.3,3.2,-3.269657144
3.4,3.2,-3.20748732823
3.5,3.2,5.52492221109
3.6,3.2,5.56314745977
3.7,3.2,5.5996939103
3.8,3.2,5.63468245851
3.9,3.2,5.66822382953
4.0,3.2,4.28914795278
4.1,3.2,4.37883864589
4.2,3.2,4.46647572984
4.3,3.2,4.55209474601
4.4,3.2,4.63573271688
4.5,3.2,4.71742782359
4.6,3.2,4.79721912334
4.7,3.2,4.87514630185
4.8,3.2,4.95124945723
4.9,3.2,9.97921697158
5.0,3.2,10.0326967893
0.1,3.3,-0.47710723666
0.2,3.3,-0.928773261722
0.3,3.3,-1.35612132403
0.4,3.3,-1.7602851289
0.5,3.3,-2.14239411665
0.6,3.3,-2.50356194676
0.7,3.3,-2.84487764788
0.8,3.3,-3.16739897135
0.9,3.3,-3.47214755414
1.0,3.3,-3.76010555763
1.1,3.3,-4.03221350135
1.2,3.3,-4.28936905614
1.3,3.3,-4.53242660018
1.4,3.3,-4.76219737501
1.5,3.3,-4.97945010661
1.6,3.3,-5.18491198077
1.7,3.3,-5.37926988205
1.8,3.3,-5.56317182256
1.9,3.3,-5.73722850082
2.0,3.3,-5.90201494286
2.1,3.3,-6.05807218724
2.2,3.3,-6.20590898395
2.3,3.3,-6.34600348357
2.4,3.3,-6.47880489871
2.5,3.3,-6.6047351239
2.6,3.3,-6.72419030408
2.7,3.3,-6.83754234438
2.8,3.3,-6.94514035658
2.9,3.3,-7.04731203913
3.0,3.3,-7.14436498947
3.1,3.3,-7.23658794833
3.2,3.3,-7.32425197656
3.3,3.3,-3.32855600411
3.4,3.3,-3.2704444591
3.5,3.3,-3.21011630564
3.6,3.3,5.5223157771
3.7,3.3,5.55952872015
3.8,3.3,5.59514983645
3.9,3.3,5.62929068346
4.0,3.3,5.662053688
4.1,3.3,4.27275263969
4.2,3.3,4.36031780792
4.3,3.3,4.44593983663
4.4,3.3,4.52965081108
4.5,3.3,4.61148421661
4.6,3.3,4.69147465042
4.7,3.3,4.7696575677
4.8,3.3,4.84606905838
4.9,3.3,4.92074565115
5.0,3.3,9.95692484627
0.1,3.4,-0.463835437508
0.2,3.4,-0.90363553089
0.3,3.4,-1.320429254
0.4,3.4,-1.71525563219
0.5,3.4,-2.08915081925
0.6,3.4,-2.44313790413
0.7,3.4,-2.77821900153
0.8,3.4,-3.09536924175
0.9,3.4,-3.39553233053
1.0,3.4,-3.67961739879
1.1,3.4,-3.9484969045
1.2,3.4,-4.20300538643
1.3,3.4,-4.44393890179
1.4,3.4,-4.67205500701
1.5,3.4,-4.88807316489
1.6,3.4,-5.09267548117
1.7,3.4,-5.28650769067
1.8,3.4,-5.47018032759
1.9,3.4,-5.64427002632
2.0,3.4,-5.80932090961
2.1,3.4,-5.96584602907
2.2,3.4,-6.11432883026
2.3,3.4,-6.25522462015
2.4,3.4,-6.38896201989
2.5,3.4,-6.51594438956
2.6,3.4,-6.63655121486
2.7,3.4,-6.75113944844
2.8,3.4,-6.86004480071
2.9,3.4,-6.96358297659
3.0,3.4,-7.06205085615
3.1,3.4,-7.15572761836
3.2,3.4,-7.24487580761
3.3,3.4,-7.32974234386
3.4,3.4,-3.32768590305
3.5,3.4,-3.27118725163
3.6,3.4,-3.21259496185
3.7,3.4,5.51985389335
3.8,3.4,5.55610676072
3.9,3.4,5.59084819799
4.0,3.4,5.62418136016
4.1,3.4,5.65620118224
4.2,3.4,4.25718531643
4.3,3.4,4.34271973205
4.4,3.4,4.42641294619
4.5,3.4,4.50829399622
4.6,3.4,4.58839324077
4.7,3.4,4.66674210146
4.8,3.4,4.74337283455
4.9,3.4,4.81831832923
5.0,3.4,4.89161192977
0.1,3.5,-0.451281706674
0.2,3.5,-0.879820604006
0.3,3.5,-1.28656163076
0.4,3.5,-1.67245933743
0.5,3.5,-2.03846650512
0.6,3.5,-2.38552509898
0.7,3.5,-2.71455918527
0.8,3.5,-3.02646949123
0.9,3.5,-3.32212933122
1.0,3.5,-3.60238166287
1.1,3.5,-3.8680370715
1.2,3.5,-4.11987251203
1.3,3.5,-4.35863066401
1.4,3.5,-4.58501977842
1.5,3.5,-4.79971391452
1.6,3.5,-5.00335348209
1.7,3.5,-5.1965460186
1.8,3.5,-5.37986714317
1.9,3.5,-5.55386163945
2.0,3.5,-5.71904462833
2.1,3.5,-5.87590279871
2.2,3.5,-6.02489567049
2.3,3.5,-6.16645686951
2.4,3.5,-6.30099539793
2.5,3.5,-6.42889688747
2.6,3.5,-6.55052482561
2.7,3.5,-6.66622174748
2.8,3.5,-6.7763103878
2.9,3.5,-6.88109478938
3.0,3.5,-6.98086136536
3.1,3.5,-7.07587991397
3.2,3.5,-7.16640458509
3.3,3.5,-7.25267479865
3.4,3.5,-7.33491611558
3.5,3.5,-3.32686194424
3.6,3.5,-3.27188919288
3.7,3.5,-3.21493581699
3.8,3.5,5.51752485012
3.9,3.5,5.55286593082
4.0,3.5,5.58677004847
4.1,3.5,5.61933277736
4.2,3.5,5.65064227182
4.3,3.5,4.2423855019
4.4,3.5,4.32597804258
4.5,3.5,4.40782363126
4.6,3.5,4.48794860939
4.7,3.5,4.56638056365
4.8,3.5,4.64314809421
4.9,3.5,4.71828060891
5.0,3.5,4.7918081407
0.1,3.6,-0.439389327326
0.2,3.6,-0.857226903747
0.3,3.6,-1.25438252202
0.4,3.6,-1.63173512985
0.5,3.6,-1.99016277597
0.6,3.6,-2.33053456046
0.7,3.6,-2.65370427963
0.8,3.6,-2.96050549633
0.9,3.6,-3.25174780278
1.0,3.6,-3.52821407564
1.1,3.6,-3.79065855177
1.2,3.6,-4.03980557836
1.3,3.6,-4.27634891325
1.4,3.6,-4.50095147027
1.5,3.6,-4.71424542128
1.6,3.6,-4.91683258036
1.7,3.6,-5.10928500823
1.8,3.6,-5.29214578524
1.9,3.6,-5.46592990999
2.0,3.6,-5.63112528842
2.1,3.6,-5.78819378437
2.2,3.6,-5.93757230807
2.3,3.6,-6.07967392357
2.4,3.6,-6.21488895967
2.5,3.6,-6.34358611242
2.6,3.6,-6.46611352957
2.7,3.6,-6.58279986974
2.8,3.6,-6.6939553307
2.9,3.6,-6.79987264293
3.0,3.6,-6.90082802542
3.1,3.6,-6.99708210204
3.2,3.6,-7.08888077743
3.3,3.6,-7.17645607199
3.4,3.6,-7.26002691617
3.5,3.6,-7.33979990452
3.6,3.6,-3.32608056264
3.7,3.6,-3.27255356144
3.8,3.6,-3.2171500398
3.9,3.6,5.51531817015
4.0,3.6,5.54979219908
4.1,3.6,5.58289837049
4.2,3.6,5.61472540183
4.3,3.6,5.6453552957
4.4,3.6,4.22829839214
4.5,3.6,4.31003248516
4.6,3.6,4.39010693003
4.7,3.6,4.46854567673
4.8,3.6,4.54537384782
4.9,3.6,4.62061753005
5.0,3.6,4.69430358847
0.1,3.7,-0.428107399983
0.2,3.7,-0.835762977356
0.3,3.7,-1.22376912507
0.4,3.7,-1.59293693
0.5,3.7,-1.94407726538
0.6,3.7,-2.27799361034
0.7,3.7,-2.5954763368
0.8,3.7,-2.89729823714
0.9,3.7,-3.18421109548
1.0,3.7,-3.45694313245
1.1,3.7,-3.71619717681
1.2,3.7,-3.96264943832
1.3,3.7,-4.19694877485
1.4,3.7,-4.41971636223
1.5,3.7,-4.63154568991
1.6,3.7,-4.833002817
1.7,3.7,-5.02462683403
1.8,3.7,-5.20693048437
1.9,3.7,-5.38040090704
2.0,3.7,-5.54550046921
2.1,3.7,-5.70266766192
2.2,3.7,-5.85231803763
2.3,3.7,-5.99484517187
2.4,3.7,-6.13062163475
2.5,3.7,-6.25999996085
2.6,3.7,-6.38331360844
2.7,3.7,-6.50087790083
2.8,3.7,-6.61299094444
2.9,3.7,-6.71993451936
3.0,3.7,-6.8219749395
3.1,3.7,-6.91936388015
3.2,3.7,-7.01233917175
3.3,3.7,-7.10112555892
3.4,3.7,-7.18593542487
3.5,3.7,-7.26696948099
3.6,3.7,-7.34441742243
3.7,3.7,-3.32533855011
3.8,3.7,-3.27318329432
3.9,3.7,-3.21924762499
4.0,3.7,5.51322445051
4.1,3.7,5.54687294899
4.2,3.7,5.57921783571
4.3,3.7,5.61034161089
4.4,3.7,5.6403206833
4.5,3.7,4.21487421902
4.6,3.7,4.29482824943
4.7,3.7,4.37320364648
4.8,3.7,4.45002223294
4.9,3.7,4.52530693514
5.0,3.7,4.59908159509
0.1,3.8,-0.417390115625
0.2,3.8,-0.815346267822
0.3,3.8,-1.19461022468
0.4,3.8,-1.55593199191
0.5,3.8,-1.90006189877
0.6,3.8,-2.22774417758
0.7,3.8,-2.53971181814
0.8,3.8,-2.83668250526
0.9,3.8,-3.11935547221
1.0,3.8,-3.3884091247
1.1,3.8,-3.64449931002
1.2,3.8,-3.88825812301
1.3,3.8,-4.12029315624
1.4,3.8,-4.34118711505
1.5,3.8,-4.55149772994
1.6,3.8,-4.75175790892
1.7,3.8,-4.94247608146
1.8,3.8,-5.12413669313
1.9,3.8,-5.29720081655
2.0,3.8,-5.46210685025
2.1,3.8,-5.61927128128
2.2,3.8,-5.76908949211
2.3,3.8,-5.91193659538
2.4,3.8,-6.04816828332
2.5,3.8,-6.17812168107
2.6,3.8,-6.3021161951
2.7,3.8,-6.42045435004
2.8,3.8,-6.53342260836
2.9,3.8,-6.64129216881
3.0,3.8,-6.74431974054
3.1,3.8,-6.84274829049
3.2,3.8,-6.93680776276
3.3,3.8,-7.02671576866
3.4,3.8,-7.11267824728
3.5,3.8,-7.19489009614
3.6,3.8,-7.27353577239
3.7,3.8,-7.3487898648
3.8,3.8,-3.324633012
3.9,3.8,-3.27378103033
4.0,3.8,-3.22123754344
4.1,3.8,5.51123522825
4.2,3.8,5.54409680467
4.3,3.8,5.57571459983
4.4,3.8,5.60616546356
4.5,3.8,5.63552070699
4.6,3.8,5.66384654096
4.7,3.8,4.28031537781
4.8,3.8,4.35705973729
4.9,3.8,4.43232069663
5.0,3.8,4.50611921971
0.1,3.9,-0.407196135087
0.2,3.9,-0.795902059514
0.3,3.9,-1.16680486253
0.4,3.9,-1.52059942557
0.5,3.9,-1.85798137201
0.6,3.9,-2.179641313
0.7,3.9,-2.48626020437
0.8,3.9,-2.7785056519
0.9,3.9,-3.05702902231
1.0,3.9,-3.32246323579
1.1,3.9,-3.57542113194
1.2,3.9,-3.81649431596
1.3,3.9,-4.04625240445
1.4,3.9,-4.26524260193
1.5,3.9,-4.47398954855
1.6,3.9,-4.672995389
1.7,3.9,-4.86274001928
1.8,3.9,-5.04368147521
1.9,3.9,-5.2162564319
2.0,3.9,-5.38088078842
2.1,3.9,-5.53795031594
2.2,3.9,-5.68784135146
2.3,3.9,-5.83091152203
2.4,3.9,-5.96750048729
2.5,3.9,-6.09793069004
2.6,3.9,-6.22250810684
2.7,3.9,-6.3415229919
2.8,3.9,-6.45525060905
2.9,3.9,-6.56395194767
3.0,3.9,-6.6678744194
3.1,3.9,-6.76725253335
3.2,3.9,-6.86230854792
3.3,3.9,-6.95325309827
3.4,3.9,-7.04028579858
3.5,3.9,-7.12359581886
3.6,3.9,-7.20336243618
3.7,3.9,-7.27975556056
3.8,3.9,-7.35293623594
3.9,3.9,-3.32396132989
4.0,3.9,-3.27434914692
4.1,3.9,-3.22312786987
4.2,3.9,5.50934286575
4.3,3.9,5.54145348189
4.4,3.9,5.57237612687
4.5,3.9,5.60218250393
4.6,3.9,5.63093926912
4.7,3.9,5.65870842149
4.8,3.9,4.26644824817
4.9,3.9,4.34162577341
5.0,3.9,4.4153883196
0.1,4.0,-0.397488057056
0.2,4.0,-0.777362570079
0.3,4.0,-1.14026118518
0.4,4.0,-1.48682891021
0.5,4.0,-1.81771181798
0.6,4.0,-2.13355187775
0.7,4.0,-2.43498275795
0.8,4.0,-2.72262646165
0.9,4.0,-2.9970906725
1.0,4.0,-3.25896670479
1.1,4.0,-3.50882796427
1.2,4.0,-3.74722883904
1.3,4.0,-3.97470395059
1.4,4.0,-4.1917677044
1.5,4.0,-4.39891408843
1.6,4.0,-4.5966166748
1.7,4.0,-4.78532878676
1.8,4.0,-4.96548379841
1.9,4.0,-5.13749553984
2.0,4.0,-5.30175878425
2.1,4.0,-5.45864979756
2.2,4.0,-5.60852693408
2.3,4.0,-5.75173126444
2.4,4.0,-5.88858722432
2.5,4.0,-6.01940327473
2.6,4.0,-6.14447256592
2.7,4.0,-6.26407359875
2.8,4.0,-6.37847087838
2.9,4.0,-6.48791555631
3.0,4.0,-6.59264605753
3.1,4.0,-6.69288869047
3.2,4.0,-6.78885823782
3.3,4.0,-6.88075852698
3.4,4.0,-6.96878297931
3.5,4.0,-7.05311513757
3.6,4.0,-7.13392917135
3.7,4.0,-7.21139036056
3.8,4.0,-7.2856555571
3.9,4.0,-7.35687362499
4.0,4.0,-3.32332112949
4.1,4.0,-3.27488979178
4.2,4.0,-3.22492589194
4.3,4.0,5.50754045243
4.4,4.0,5.53893365996
4.5,4.0,5.56919103785
4.6,4.0,5.59837959167
4.7,4.0,5.626561718
4.8,4.0,5.65379555271
4.9,4.0,4.25318512007
5.0,4.0,4.32685646623
0.1,4.1,-0.388231960255
0.2,4.1,-0.759666165508
0.3,4.1,-1.1148954434
0.4,4.1,-1.45451957054
0.5,4.1,-1.7791396348
0.6,4.1,-2.08935338286
0.7,4.1,-2.38575141938
0.8,4.1,-2.66891413899
0.9,4.1,-2.93940928668
1.0,4.1,-3.19779005448
1.1,4.1,-3.44459363416
1.2,4.1,-3.68034015562
1.3,4.1,-3.90553195002
1.4,4.1,-4.12065308484
1.5,4.1,-4.32616912518
1.6,4.1,-4.52252708194
1.7,4.1,-4.71015551317
1.8,4.1,-4.88946474974
1.9,4.1,-5.06084722049
2.0,4.1,-5.22467785618
2.1,4.1,-5.38131455419
2.2,4.1,-5.53109868918
2.3,4.1,-5.67435565696
2.4,4.1,-5.81139544112
2.5,4.1,-5.94251319363
2.6,4.1,-6.06798982209
2.7,4.1,-6.18809257768
2.8,4.1,-6.30307563906
2.9,4.1,-6.41318068816
3.0,4.1,-6.51863747479
3.1,4.1,-6.61966436772
3.2,4.1,-6.71646889021
3.3,4.1,-6.80924823876
3.4,4.1,-6.89818978391
3.5,4.1,-6.98347155262
3.6,4.1,-7.06526269173
3.7,4.1,-7.14372391236
3.8,4.1,-7.21900791533
3.9,4.1,-7.29125979778
4.0,4.1,-7.36061744122
4.1,4.1,-3.3227102529
4.2,4.1,-3.27540490994
4.3,4.1,-3.22663820379
4.4,4.1,5.50582172023
4.5,4.1,5.53652887139
4.6,4.1,5.56614898005
4.7,4.1,5.59474475514
4.8,4.1,5.62237468842
4.9,4.1,5.6490933659
5.0,4.1,4.24048773593
0.1,4.2,-0.379397008026
0.2,4.2,-0.742756679336
0.3,4.2,-1.09063112027
0.4,4.2,-1.42357899251
0.5,4.2,-1.74216045363
0.6,4.2,-2.04693296053
0.7,4.2,-2.33844782159
0.8,4.2,-2.6172473955
0.9,4.2,-2.8838628471
1.0,4.2,-3.13881238035
1.1,4.2,-3.38259987916
1.2,4.2,-3.61571389452
1.3,4.2,-3.83862692509
1.4,4.2,-4.0517949445
1.5,4.2,-4.25565713535
1.6,4.2,-4.4506357951
1.7,4.2,-4.63713638374
1.8,4.2,-4.81554768753
1.9,4.2,-4.98624207675
2.0,4.2,-5.14957583836
2.1,4.2,-5.30588956765
2.2,4.2,-5.45550860513
2.3,4.2,-5.59874350714
2.4,4.2,-5.73589054034
2.5,4.2,-5.86723219211
2.6,4.2,-5.99303768993
2.7,4.2,-6.11356352403
2.8,4.2,-6.22905396897
2.9,4.2,-6.33974160007
3.0,4.2,-6.44584780176
3.1,4.2,-6.54758326554
3.2,4.2,-6.64514847547
3.3,4.2,-6.73873417985
3.4,4.2,-6.828521848
3.5,4.2,-6.91468411139
3.6,4.2,-6.99738518855
3.7,4.2,-7.07678129367
3.8,4.2,-7.15302102852
3.9,4.2,-7.22624575802
4.0,4.2,-7.2965899694
4.1,4.2,-7.36418161546
4.2,4.2,-3.32212673462
4.3,4.2,-3.27589626708
4.4,4.2,-3.22827078654
4.5,4.2,5.50418097054
4.6,4.2,5.53423140633
4.7,4.2,5.56324051363
4.8,4.2,5.59126706402
4.9,4.2,5.61836596288
5.0,4.2,5.64458852876
0.1,4.3,-0.370955105607
0.2,4.3,-0.726582820234
0.3,4.3,-1.06739816903
0.4,4.3,-1.39392235885
0.5,4.3,-1.70667822739
0.6,4.3,-2.00618645038
0.7,4.3,-2.29296240862
0.8,4.3,-2.56751362723
0.9,4.3,-2.83033770954
1.0,4.3,-3.08192069657
1.1,4.3,-3.32273579171
1.2,4.3,-3.5532423971
1.3,4.3,-3.77388541514
1.4,4.3,-3.98509477434
1.5,4.3,-4.18728514398
1.6,4.3,-4.38085580685
1.7,4.3,-4.56619066316
1.8,4.3,-4.7436583428
1.9,4.3,-4.91361240595
2.0,4.3,-5.07639161495
2.1,4.3,-5.23232026298
2.2,4.3,-5.38170854697
2.3,4.3,-5.52485297413
2.4,4.3,-5.66203679331
2.5,4.3,-5.79353044332
2.6,4.3,-5.91959201221
2.7,4.3,-6.04046770193
2.8,4.3,-6.15639229413
2.9,4.3,-6.26758961339
3.0,4.3,-6.37427298505
3.1,4.3,-6.47664568511
3.2,4.3,-6.57490138047
3.3,4.3,-6.66922455782
3.4,4.3,-6.75979094032
3.5,4.3,-6.846767891
3.6,4.3,-6.93031480243
3.7,4.3,-7.01058347224
3.8,4.3,-7.08771846434
3.9,4.3,-7.16185745567
4.0,4.3,-7.23313156869
4.1,4.3,-7.30166568972
4.2,4.3,-7.36757877326
4.3,4.3,-3.32156878055
4.4,4.3,-3.27636546975
4.5,4.3,-3.22982907789
4.6,4.3,5.50261301097
4.7,4.3,5.53203422957
4.8,4.3,5.56045701303
4.9,4.3,5.58793651809
5.0,4.3,5.61452435052
0.1,4.4,-0.362880602106
0.2,4.4,-0.711097654896
0.3,4.4,-1.04513234519
0.4,4.4,-1.36547168798
0.5,4.4,-1.67260442421
0.6,4.4,-1.96701758622
0.7,4.4,-2.24919364629
0.8,4.4,-2.51960817266
0.9,4.4,-2.77872792577
1.0,4.4,-3.0270093349
1.1,4.4,-3.26489730234
1.2,4.4,-3.4928242885
1.3,4.4,-3.71120963696
1.4,4.4,-3.92045910361
1.5,4.4,-4.1209645584
1.6,4.4,-4.31310383237
1.7,4.4,-4.49724068625
1.8,4.4,-4.67372487977
1.9,4.4,-4.84289232409
2.0,4.4,-5.0050653018
2.1,4.4,-5.16055274122
2.2,4.4,-5.30965053382
2.3,4.4,-5.45264188487
2.4,4.4,-5.58979768916
2.5,4.4,-5.72137692477
2.6,4.4,-5.84762705894
2.7,4.4,-5.9687844611
2.8,4.4,-6.08507481891
2.9,4.4,-6.19671355376
3.0,4.4,-6.30390623309
3.1,4.4,-6.40684897697
3.2,4.4,-6.50572885728
3.3,4.4,-6.60072428781
3.4,4.4,-6.69200540432
3.5,4.4,-6.77973443352
3.6,4.4,-6.86406605039
3.7,4.4,-6.94514772337
3.8,4.4,-7.02312004719
3.9,4.4,-7.0981170631
4.0,4.4,-7.1702665666
4.1,4.4,-7.23969040264
4.2,4.4,-7.30650474843
4.3,4.4,-7.37082038421
4.4,4.4,-3.32103474983
4.5,4.4,-3.27681398293
4.6,4.4,-3.23131803236
4.7,4.4,5.50111310034
4.8,4.4,5.52993090826
4.9,4.4,5.55779058085
5.0,4.4,5.58474395016
0.1,4.5,-0.355150030498
0.2,4.5,-0.696258155303
0.3,4.5,-1.02377461934
0.4,4.5,-1.3381551621
0.5,4.5,-1.6398573121
0.6,4.5,-1.92933727101
0.7,4.5,-2.20704731424
0.8,4.5,-2.47343364266
0.9,4.5,-2.728934627
1.0,4.5,-2.97397939273
1.1,4.5,-3.20898669939
1.2,4.5,-3.43436407335
1.3,4.5,-3.65050715811
1.4,4.5,-3.8577992503
1.5,4.5,-4.05661099371
1.6,4.5,-4.24730020683
1.7,4.5,-4.43021182291
1.8,4.5,-4.60567792378
1.9,4.5,-4.77401785163
2.0,4.5,-4.93553838463
2.1,4.5,-5.09053396452
2.2,4.5,-5.23928696573
2.3,4.5,-5.38206799721
2.4,4.5,-5.51913622936
2.5,4.5,-5.65073973954
2.6,4.5,-5.77711587061
2.7,4.5,-5.89849159803
2.8,4.5,-6.01508390133
2.9,4.5,-6.12710013691
3.0,4.5,-6.23473840927
3.1,4.5,-6.33818793857
3.2,4.5,-6.43762942256
3.3,4.5,-6.53323539144
3.4,4.5,-6.62517055458
3.5,4.5,-6.71359213801
3.6,4.5,-6.79865021209
3.7,4.5,-6.88048800889
3.8,4.5,-6.95924222879
3.9,4.5,-7.0350433363
4.0,4.5,-7.1080158448
4.1,4.5,-7.17827859024
4.2,4.5,-7.24594499407
4.3,4.5,-7.31112331517
4.4,4.5,-7.37391689131
4.5,4.5,-3.32052313879
4.6,4.5,-3.27724314521
4.7,4.5,-3.23274217384
4.8,4.5,5.49967690065
4.9,4.5,5.52791554874
5.0,4.5,5.55523397246
0.1,4.6,-0.347741880121
0.2,4.6,-0.682024801226
0.3,4.6,-1.00327065979
0.4,4.6,-1.31190653264
0.5,4.6,-1.60836132312
0.6,4.6,-1.89306292916
0.7,4.6,-2.16643587003
0.8,4.6,-2.42889931495
0.9,4.6,-2.68086546263
1.0,4.6,-2.92273822628
1.1,4.6,-3.15491218361
1.2,4.6,-3.37777175589
1.3,4.6,-3.59169058442
1.4,4.6,-3.79703107616
1.5,4.6,-3.99414409407
1.6,4.6,-4.18336877033
1.7,4.6,-4.36503242355
1.8,4.6,-4.53945056334
1.9,4.6,-4.70692696777
2.0,4.6,-4.86775382121
2.1,4.6,-5.02221190158
2.2,4.6,-5.17057080762
2.3,4.6,-5.31308921804
2.4,4.6,-5.45001517548
2.5,4.6,-5.58158638945
2.6,4.6,-5.70803055296
2.7,4.6,-5.82956566853
2.8,4.6,-5.94640037998
2.9,4.6,-6.05873430675
3.0,4.6,-6.1667583783
3.1,4.6,-6.27065516627
3.2,4.6,-6.37059921274
3.3,4.6,-6.46675735307
3.4,4.6,-6.55928903219
3.5,4.6,-6.64834661334
3.6,4.6,-6.7340756786
3.7,4.6,-6.81661532064
3.8,4.6,-6.89609842528
3.9,4.6,-6.97265194464
4.0,4.6,-7.04639716064
4.1,4.6,-7.1174499389
4.2,4.6,-7.18592097291
4.3,4.6,-7.25191601866
4.4,4.6,-7.31553611976
4.5,4.6,-7.37687782331
4.6,4.6,-3.32003256696
4.7,4.6,-3.27765418221
4.8,4.6,-3.23410564127
4.9,4.6,5.49830043514
5.0,4.6,5.52598274115
0.1,4.7,-0.340636397024
0.2,4.7,-0.668361230253
0.3,4.7,-0.983570375352
0.4,4.7,-1.2866645929
0.5,4.7,-1.57804648698
0.6,4.7,-1.8581179269
0.7,4.7,-2.12727787715
0.8,4.7,-2.38592058611
0.9,4.7,-2.63443408901
1.0,4.7,-2.87319898538
1.1,4.7,-3.10258745546
1.2,4.7,-3.32296248386
1.3,4.7,-3.5346772626
1.4,4.7,-3.73807474842
1.5,4.7,-3.93348735274
1.6,4.7,-4.12123674458
1.7,4.7,-4.30163374985
1.8,4.7,-4.47497833174
1.9,4.7,-4.64155963947
2.0,4.7,-4.80165611384
2.1,4.7,-4.95553563977
2.2,4.7,-5.10345573721
2.3,4.7,-5.24566378291
2.4,4.7,-5.38239725678
2.5,4.7,-5.51388400705
2.6,4.7,-5.64034252971
2.7,4.7,-5.76198225801
2.8,4.7,-5.87900385864
2.9,4.7,-5.99159953159
3.0,4.7,-6.09995331128
3.1,4.7,-6.20424136684
3.2,4.7,-6.30463229981
3.3,4.7,-6.40128743785
3.4,4.7,-6.49436112331
3.5,4.7,-6.58400099572
3.6,4.7,-6.67034826743
3.7,4.7,-6.7535379918
3.8,4.7,-6.83369932367
3.9,4.7,-6.9109557715
4.0,4.7,-6.98542544137
4.1,4.7,-7.05722127229
4.2,4.7,-7.12645126314
4.3,4.7,-7.19321869102
4.4,4.7,-7.25762232126
4.5,4.7,-7.31975660897
4.6,4.7,-7.37971189253
4.7,4.7,-3.31956176474
4.8,4.7,-3.27804821818
4.9,4.7,-3.23541222876
5.0,4.7,5.49698005141
0.1,4.8,-0.333815408267
0.2,4.8,-0.655233928855
0.3,4.8,-0.964627510475
0.4,4.8,-1.26237270926
0.5,4.8,-1.54884792556
0.6,4.8,-1.82443105267
0.7,4.8,-2.08949748969
0.8,4.8,-2.34441847531
0.9,4.8,-2.58955970352
1.0,4.8,-2.82528018646
1.1,4.8,-3.051931333
1.2,4.8,-3.26985621525
1.3,4.8,-3.47938899808
1.4,4.8,-3.68085450968
1.5,4.8,-3.87456793353
1.6,4.8,-4.06083460463
1.7,4.8,-4.23994989465
1.8,4.8,-4.4121991727
1.9,4.8,-4.57785782991
2.0,4.8,-4.73719135755
2.1,4.8,-4.89045546966
2.2,4.8,-5.03789626238
2.3,4.8,-5.17975040308
2.4,4.8,-5.31624534355
2.5,4.8,-5.44759955188
2.6,4.8,-5.5740227588
2.7,4.8,-5.69571621466
2.8,4.8,-5.81287295375
2.9,4.8,-5.92567806318
3.0,4.8,-6.03430895408
3.1,4.8,-6.13893563299
3.2,4.8,-6.23972097191
3.3,4.8,-6.33682097554
3.4,4.8,-6.43038504457
3.5,4.8,-6.52055623415
3.6,4.8,-6.60747150673
3.7,4.8,-6.69126197865
3.8,4.8,-6.77205316018
3.9,4.8,-6.84996518842
4.0,4.8,-6.92511305303
4.1,4.8,-6.99760681453
4.2,4.8,-7.0675518151
4.3,4.8,-7.13504888184
4.4,4.8,-7.20019452255
4.5,4.8,-7.26308111404
4.6,4.8,-7.32379708317
4.7,4.8,-7.38242708056
4.8,4.8,-3.31910956249
4.9,4.8,-3.2784262863
5.0,4.8,-3.23666542071
0.1,4.9,-0.327262166893
0.2,4.9,-0.642611958999
0.3,4.9,-0.946399285725
0.4,4.9,-1.23897840349
0.5,4.9,-1.52070540077
0.6,4.9,-1.79193605043
0.7,4.9,-2.05302398742
0.8,4.9,-2.30431917421
0.9,4.9,-2.5461666196
1.0,4.9,-2.77890532042
1.1,4.9,-3.00286739831
1.2,4.9,-3.21837740707
1.3,4.9,-3.42575178843
1.4,4.9,-3.62529845679
1.5,4.9,-3.81731649528
1.6,4.9,-4.00209594796
1.7,4.9,-4.17991769426
1.8,4.9,-4.35105339376
1.9,4.9,-4.51576549059
2.0,4.9,-4.67430726824
2.1,4.9,-4.82692294644
2.2,4.9,-4.97384781305
2.3,4.9,-5.11530838473
2.4,4.9,-5.25152259085
2.5,4.9,-5.38269997599
2.6,4.9,-5.5090419169
2.7,4.9,-5.63074185045
2.8,4.9,-5.74798550936
2.9,4.9,-5.86095116338
3.0,4.9,-5.9698098634
3.1,4.9,-6.07472568681
3.2,4.9,-6.17585598241
3.3,4.9,-6.27335161358
3.4,4.9,-6.36735719857
3.5,4.9,-6.45801134697
3.6,4.9,-6.54544689166
3.7,4.9,-6.62979111562
3.8,4.9,-6.71116597304
3.9,4.9,-6.78968830454
4.0,4.9,-6.86547004604
4.1,4.9,-6.93861843119
4.2,4.9,-7.00923618723
4.3,4.9,-7.07742172419
4.4,4.9,-7.14326931741
4.5,4.9,-7.20686928347
4.6,4.9,-7.26830814948
4.7,4.9,-7.32766881595
4.8,4.9,-7.38503071323
4.9,4.9,-3.31867488091
5.0,4.9,-3.27878933774
0.1,5.0,-0.320961214782
0.2,5.0,-0.63046671561
0.3,5.0,-0.928846077905
0.4,5.0,-1.21643297986
0.5,5.0,-1.49356290951
0.6,5.0,-1.76057119991
0.7,5.0,-2.01779135575
0.8,5.0,-2.26555363834
0.9,5.0,-2.50418387881
1.0,5.0,-2.73400249255
1.1,5.0,-2.95532367042
1.2,5.0,-3.16845472494
1.3,5.0,-3.37369557181
1.4,5.0,-3.57133832942
1.5,5.0,-3.76166702063
1.6,5.0,-3.94495736303
1.7,5.0,-4.12147663558
1.8,5.0,-4.2914836104
1.9,5.0,-4.45522854048
2.0,5.0,-4.61295319463
2.1,5.0,-4.76489093224
2.2,5.0,-4.91126681143
2.3,5.0,-5.05229772468
2.4,5.0,-5.18819255714
2.5,5.0,-5.31915236304
2.6,5.0,-5.44537055657
2.7,5.0,-5.56703311391
2.8,5.0,-5.68431878344
2.9,5.0,-5.79739930189
3.0,5.0,-5.90643961412
3.1,5.0,-6.01159809492
3.2,5.0,-6.11302677108
3.3,5.0,-6.21087154273
3.4,5.0,-6.30527240257
3.5,5.0,-6.39636365233
3.6,5.0,-6.48427411551
3.7,5.0,-6.56912734596
3.8,5.0,-6.65104183174
3.9,5.0,-6.73013119383
4.0,5.0,-6.8065043795
4.1,5.0,-6.88026585002
4.2,5.0,-6.95151576263
4.3,5.0,-7.02035014667
4.4,5.0,-7.08686107372
4.5,5.0,-7.15113682194
4.6,5.0,-7.21326203441
4.7,5.0,-7.27331787178
4.8,5.0,-7.33138215901
4.9,5.0,-7.3875295266
5.0,5.0,-3.3182567225

